HRTF-based two-dimensional robust least-squares frequency-invariant beamformer design for robot audition

In this work, we propose a two-dimensional Head-Related Transfer Function (HRTF)-based robust beamformer design for robot audition, which allows for explicit control of the beamformer response for the entire three-dimensional sound field surrounding a humanoid robot. We evaluate the proposed method by means of both signal-independent and signal-dependent measures in a robot audition scenario. Our results confirm the effectiveness of the proposed two-dimensional HRTF-based beamformer design, compared to our previously published one-dimensional HRTF-based beamformer design, which was carried out for a fixed elevation angle only.

==> Bdes_1D_lookDir_az_el_90_90_3dBbeamwidth_20.dat <==
x_0 x_1 x_2
0.000000 90.000000 0.000000
5.000000 90.000000 0.000000
10.000000 90.000000 0.000000
15.000000 90.000000 0.000000
20.000000 90.000000 0.000000
25.000000 90.000000 0.000000
30.000000 90.000000 0.000000
35.000000 90.000000 0.000000
40.000000 90.000000 0.000000
45.000000 90.000000 0.000000
50.000000 90.000000 0.000000
55.000000 90.000000 0.000000
60.000000 90.000000 0.000000
65.000000 90.000000 0.000000
70.000000 90.000000 0.235700
75.000000 90.000000 0.471400
80.000000 90.000000 0.707100
85.000000 90.000000 0.990000
90.000000 90.000000 1.000000
95.000000 90.000000 0.990000
100.000000 90.000000 0.707100
105.000000 90.000000 0.471400
110.000000 90.000000 0.235700
115.000000 90.000000 0.000000
120.000000 90.000000 0.000000
125.000000 90.000000 0.000000
130.000000 90.000000 0.000000
135.000000 90.000000 0.000000
140.000000 90.000000 0.000000
145.000000 90.000000 0.000000
150.000000 90.000000 0.000000
155.000000 90.000000 0.000000
160.000000 90.000000 0.000000
165.000000 90.000000 0.000000
170.000000 90.000000 0.000000
175.000000 90.000000 0.000000
180.000000 90.000000 0.000000
185.000000 90.000000 0.000000
190.000000 90.000000 0.000000
195.000000 90.000000 0.000000
200.000000 90.000000 0.000000
205.000000 90.000000 0.000000
210.000000 90.000000 0.000000
215.000000 90.000000 0.000000
220.000000 90.000000 0.000000
225.000000 90.000000 0.000000
230.000000 90.000000 0.000000
235.000000 90.000000 0.000000
240.000000 90.000000 0.000000
245.000000 90.000000 0.000000
250.000000 90.000000 0.000000
255.000000 90.000000 0.000000
260.000000 90.000000 0.000000
265.000000 90.000000 0.000000
270.000000 90.000000 0.000000
275.000000 90.000000 0.000000
280.000000 90.000000 0.000000
285.000000 90.000000 0.000000
290.000000 90.000000 0.000000
295.000000 90.000000 0.000000
300.000000 90.000000 0.000000
305.000000 90.000000 0.000000
310.000000 90.000000 0.000000
315.000000 90.000000 0.000000
320.000000 90.000000 0.000000
325.000000 90.000000 0.000000
330.000000 90.000000 0.000000
335.000000 90.000000 0.000000
340.000000 90.000000 0.000000
345.000000 90.000000 0.000000
350.000000 90.000000 0.000000
355.000000 90.000000 0.000000


==> DI_w_RLSFI_N_12_ArrayShape_BenchmarkII_DesResShape_1D_3dBBeamwidth_20_LookDir_az_el_90_90_WNG_-20dB_fs_16000.dat <==
300	7.239890e+00
400	7.854667e+00
500	7.536791e+00
600	3.641766e+00
700	1.011358e+00
800	-8.000427e-01
900	-2.971664e+00
1000	-5.571283e+00
1100	-5.958138e+00
1200	-1.018746e+01
1300	-1.145871e+01
1400	-1.003348e+01
1500	-8.125689e+00
1600	-6.897129e+00
1700	-7.709564e+00
1800	-1.011263e+01
1900	-1.178918e+01
2000	-1.233236e+01
2100	-1.280989e+01
2200	-1.286698e+01
2300	-1.300547e+01
2400	-1.264557e+01
2500	-1.121755e+01
2600	-9.912161e+00
2700	-8.703471e+00
2800	-6.888524e+00
2900	-4.873012e+00
3000	-3.390854e+00
3100	-2.202738e+00
3200	-1.258817e+00
3300	-3.253662e-01
3400	3.969162e-02
3500	-2.643105e-01
3600	2.095351e-01
3700	1.477213e+00
3800	2.477068e+00
3900	3.040089e+00
4000	3.410205e+00
4100	3.704355e+00
4200	3.871971e+00
4300	4.717655e+00
4400	5.608569e+00
4500	6.237963e+00
4600	6.344588e+00
4700	6.036116e+00
4800	5.467564e+00
4900	4.564277e+00
5000	3.612456e+00


==> DI_w_RLSFI_N_12_ArrayShape_BenchmarkII_DesResShape_2D_3dBBeamwidth_20_LookDir_az_el_90_90_WNG_-20dB_fs_16000.dat <==
300	7.951623e+00
400	9.011902e+00
500	9.481126e+00
600	9.892128e+00
700	1.031154e+01
800	1.069727e+01
900	1.096751e+01
1000	1.102618e+01
1100	1.100446e+01
1200	1.099645e+01
1300	1.104556e+01
1400	1.114063e+01
1500	1.123639e+01
1600	1.125432e+01
1700	1.120131e+01
1800	1.110822e+01
1900	1.106262e+01
2000	1.108606e+01
2100	1.109740e+01
2200	1.106835e+01
2300	1.100875e+01
2400	1.098335e+01
2500	1.102960e+01
2600	1.111662e+01
2700	1.119885e+01
2800	1.124296e+01
2900	1.129356e+01
3000	1.141856e+01
3100	1.163840e+01
3200	1.190318e+01
3300	1.211603e+01
3400	1.223499e+01
3500	1.225673e+01
3600	1.220495e+01
3700	1.211624e+01
3800	1.202769e+01
3900	1.195130e+01
4000	1.187370e+01
4100	1.180074e+01
4200	1.175295e+01
4300	1.175043e+01
4400	1.177384e+01
4500	1.177097e+01
4600	1.171308e+01
4700	1.162459e+01
4800	1.158683e+01
4900	1.166852e+01
5000	1.180428e+01


==> WNG_w_RLSFI_N_12_ArrayShape_BenchmarkII_DesResShape_1D_3dBBeamwidth_20_LookDir_az_el_90_90_WNG_-20dB_fs_16000.dat <==
300	-2.001033e+01
400	-2.004617e+01
500	-1.999362e+01
600	-2.005015e+01
700	-2.019491e+01
800	-2.011367e+01
900	-2.008796e+01
1000	-1.996419e+01
1100	-1.975189e+01
1200	-1.967059e+01
1300	-1.992812e+01
1400	-2.007130e+01
1500	-2.009053e+01
1600	-2.021263e+01
1700	-2.002280e+01
1800	-1.993533e+01
1900	-1.995949e+01
2000	-2.002320e+01
2100	-2.014079e+01
2200	-2.003754e+01
2300	-2.009508e+01
2400	-2.011065e+01
2500	-2.002045e+01
2600	-2.001456e+01
2700	-1.999390e+01
2800	-1.999419e+01
2900	-1.999639e+01
3000	-1.999121e+01
3100	-1.993768e+01
3200	-1.996315e+01
3300	-1.994486e+01
3400	-1.997867e+01
3500	-1.995870e+01
3600	-1.913991e+01
3700	-1.700377e+01
3800	-1.532970e+01
3900	-1.438843e+01
4000	-1.352522e+01
4100	-1.236112e+01
4200	-1.104811e+01
4300	-9.782730e+00
4400	-8.104901e+00
4500	-6.369051e+00
4600	-5.001903e+00
4700	-3.998477e+00
4800	-2.910423e+00
4900	-2.539774e+00
5000	-3.868049e+00


==> WNG_w_RLSFI_N_12_ArrayShape_BenchmarkII_DesResShape_2D_3dBBeamwidth_20_LookDir_az_el_90_90_WNG_-20dB_fs_16000.dat <==
300	-2.000449e+01
400	-1.999416e+01
500	-2.001034e+01
600	-2.007741e+01
700	-2.014028e+01
800	-2.005416e+01
900	-2.006254e+01
1000	-2.001531e+01
1100	-2.003124e+01
1200	-2.008228e+01
1300	-2.002815e+01
1400	-1.998631e+01
1500	-1.998249e+01
1600	-1.998235e+01
1700	-1.999353e+01
1800	-2.001295e+01
1900	-1.968476e+01
2000	-1.834200e+01
2100	-1.698672e+01
2200	-1.574403e+01
2300	-1.457220e+01
2400	-1.354178e+01
2500	-1.267719e+01
2600	-1.187366e+01
2700	-1.128788e+01
2800	-1.087513e+01
2900	-1.061031e+01
3000	-1.036555e+01
3100	-1.005267e+01
3200	-9.834716e+00
3300	-9.786120e+00
3400	-9.710877e+00
3500	-9.459367e+00
3600	-9.092403e+00
3700	-8.773808e+00
3800	-8.676968e+00
3900	-8.797532e+00
4000	-9.063071e+00
4100	-9.307375e+00
4200	-9.345483e+00
4300	-9.081542e+00
4400	-8.574060e+00
4500	-8.026364e+00
4600	-7.636784e+00
4700	-7.504717e+00
4800	-7.428880e+00
4900	-7.122201e+00
5000	-6.424845e+00

